Analysis of an Adaptive Short-Time Fourier Transform-Based Multicomponent Signal Separation Method Derived from Linear Chirp Local Approximation

The synchrosqueezing transform (SST) has been developed as a powerful EMD-like tool for instantaneous frequency (IF) estimation and component separation of non-stationary multicomponent signals. Recently, a direct method of the time-frequency approach, called signal separation operation (SSO), was introduced to solving the problem of multicomponent signal separation. While both SST and SSO are mathematically rigorous on IF estimation, SSO avoids the second step of the two-step SST method in component recovery (mode retrieval). In addition, SSO is simple: the IF of a component is estimated by a time-frequency ridge of the SSO plane; and this component is recovered by simply plugging the time-frequency ridge to the SSO operation. In recent paper "Direct signal separation via extraction of local frequencies with adaptive time-varying parameters", after showing that the SSO operation is related to the adaptive short-time Fourier transform (STFT), the authors obtained a more accurate component recovery formula derived from the linear chirp (also called linear frequency modulation signal) approximation at any local time and they also proposed a recovery scheme to extract the signal components one by one with the time-varying window updated for each component. However the theoretical analysis of the recovery formula derived from linear chirp local approximation has not been studied there. In this paper, we carry out such analysis and obtain error bounds for IF estimation and component recovery. These results provide a mathematical guarantee to the proposed adaptive STFT-based non-stationary multicomponent signal separation method.

==> From_Adaptive_IFE_STFT_fig.txt <==
% Oct 12, 2020

%These are examples from Adaptive_IFE_STFT_figs


%%%%%% one component similar to  
%one example from the paper with Bruce Suter: switch phi1 and phi2 


%% use polyfit(t(bb0/2:end-bb0/2+1),fr0(bb0/2:end-bb0/2+1),3); r1_est=QQ0(3)
%% the following result is very good for IFE-STFT, not for STFT for gs=1/8
%% gs=1/8; del_f=1/8; very good for IFE_STFT, not so for (scaled) STFT, bad for STFT 
%% gs=1/8; del_f=1/8; error=[7.5805, 0.7236, 0.0364]; r1_est=8.9590
%% gs=1/16; def_f=1/8; error=[2.3565, 0.0641, 0.0292]; r1_est=9.7258
%% gs=1/32; def_f=1/8; not normalized error=[0.6004, 0.0012, 0.0265]; r1_est=9.9859


%error, noiseless [sinuosida, smooth five-point chirp, 5-point chirp, true r]=[0.1202, 0.0076, 0.0129, 1.3419*10^(-4)] 
% error, noise dB=10, [0.1530, 0.0937, 0.0937, 0.0955]


clear all; 
close all;
clc;

t=0:1/128:4-1/128;  del_t=1/128; 
 Ph1=9*t+1/2*10*t.^2; 
 der_Ph1=9*ones(size(t))+10*t; r1=10;

%f01=exp(i*2*pi*Ph1);
%f02=exp(i*2*pi*Ph2);

f01=cos(2*pi*Ph1);

%xx=f01+f02; 

xx=f01; 

load rn512_Aug2020.mat; 

rn1=rn512_Aug2020(1,:); 

clear rn512_Aug2020; 

%%%%%%%%%%%%%%%%% dB=10 %%%%%%%%%%%%%%%%%
bd=10; c=norm(xx0)/norm(rn1)/(10^(bd/10)); 

%xx=xx0+c*rn1;


gs=1/16;   

del_f=1/8; %choose high resolution 


[VV0,freq]=STFT_fd_highresolu(xx,del_t,del_f,gs);


%figure, imagesc(abs(VV0));

NN1=ceil(der_Ph1/del_f);

%NN2=ceil(der_Ph2/del_f);
%hold on; plot(NN1); plot(NN2);  


N=max(size(t)); 

eta0=0; 

fr0=find_column_max(abs(VV0))*del_f;
%ph_fr0=cumsum(fr0)*del_t;

rfr0=fr0/del_f; 
 for j=1:N
    xr(j)=VV0(rfr0(j),j);
 end 

%bb0=floor(1/del_t/10); 
%QQ0=polyfit(t(bb0/2:end-bb0/2+1),fr0(bb0/2:end-bb0/2+1),3);
%r1_est=QQ0(3)

%%%%% 3-point formula estimation of r1  
%rr1=(fr0(3:end)-fr0(1:end-2))/(2*del_t);
%r1_est0=[rr1(1) rr1 rr1(end)];  

%%%%%%% five-point formula for middle points, there-pint formula for end points
 r1_five=1/(12*del_t)*(fr0(1:end-4)-8*fr0(2:end-3)+8*fr0(4:end-1)-fr0(5:end));
 rm1_12=(fr0(3)-fr0(1))/(2*del_t);rm1_N=(fr0(end)-fr0(end-2))/(2*del_t);
 r1_est0=[rm1_12 rm1_12 r1_five rm1_N rm1_N]; 

 r1_est00=(r1_est0(1:end-4)+4*r1_est0(2:end-3)+6*r1_est0(3:end-2)+4*r1_est0(4:end-1)+r1_est0(5:end))/16;
 r1_est=[r1_est0(1:2) r1_est00, r1_est0(end-1:end)];

%smooth fr0 first 
Fr00=(fr0(1:end-4)+4*fr0(2:end-3)+6*fr0(3:end-2)+4*fr0(4:end-1)+fr0(5:end))/16;

Fr0=[fr0(1:2) Fr00, fr0(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr0(1:end-4)-8*Fr0(2:end-3)+8*Fr0(4:end-1)-Fr0(5:end));
 Rm1_12=(Fr0(3)-Fr0(1))/(2*del_t);Rm1_N=(Fr0(end)-Fr0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

% for complex signal: xr_LFM=sqrt(1-i*2*pi*gs^2*r1_est).*xr; xr_s_LFM=sqrt(1-i*2*pi*gs^2*R1_est).*xr; xtruer_LFM=sqrt(1-i*2*pi*gs^2*r1).*xr;

% for real signal xx

xr_LFM=2*real(sqrt(1-i*2*pi*gs^2*r1_est).*xr); xr_s_LFM=2*real(sqrt(1-i*2*pi*gs^2*R1_est).*xr); xtruer_LFM=2*real(sqrt(1-i*2*pi*gs^2*r1).*xr);

  

% complex signal: err0=xr-xx; 
% real signal
err0=2*real(xr)-xx; 

err0_LFM=xr_LFM-xx; err0_s_LFM=xr_s_LFM-xx; err0_truer_LFM=xtruer_LFM-xx;  %Ierr0=Ixr-xx;  

figure, plot(abs(err0));figure, plot(abs(err0_LFM)); figure, plot(abs(err0_s_LFM)); figure, plot(abs(err0_truer_LFM));

%f01=f02; 

dom1=[floor(N/8)+1:(N-floor(N/8))];

norm(err0(dom1))/norm(f01(dom1))
norm(err0_s_LFM(dom1))/norm(f01(dom1))
norm(err0_LFM(dom1))/norm(f01(dom1))
norm(err0_truer_LFM(dom1))/norm(f01(dom1))

figure, plot(abs(err0(dom1))),
figure, plot(abs(err0_LFM(dom1))),
figure, plot(abs(err0_s_LFM(dom1))),
figure, plot(abs(err0_truer_LFM(dom1))),

% pictures for paper 

% noiseless

figure, plot(t, f01,’linewidth’,1)
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude’,’FontSize',20);
axis([0 4 -1 1]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’waveform_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, der_Ph1,’linewidth',2)
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 4 0 50]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(der_Ph1),’linewidth’,1)
hold on,  plot(t, abs(fr0),’r-.’,’linewidth’,1)
legend (‘IF of \it{x}\rm{(t)}’,’Estimated IF’);
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 4 0 60]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_estimate_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');


figure; plot(t(dom1),abs(err0(dom1)),’linewidth',2);
hold on
plot(t(dom1),abs(err0_s_LFM(dom1)),’r’,’linewidth',2);
%plot(t(dom1),abs(err0_truer_LFM(dom1)),’y’,’linewidth',2);
legend (‘Error for \it{x}\rm{(t)} by sinusoidal-model’,’Error for \it{x}\rm{(t)} by linear chirp-model’);
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.18]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');


figure; 
plot(t(dom1),abs(err0_truer_LFM(dom1)),’linewidth’,1);
legend ('Error by linear chirp-model with ground truth \phi^{\prime\prime}(\it{t}{\rm)}');
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.01]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_truer_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');




%%%%%% noisy dB=10
figure, plot(t, xx,’linewidth’,1)
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude’,’FontSize',20);
axis([0 4 -1.3 1.3]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’waveform_noisedB10_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(fr0-der_Ph1),’linewidth',2)
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 4 0 0.1]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_error_noise10dB_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(der_Ph1),’linewidth’,1)
hold on,  plot(t, abs(fr0),’r-.’,’linewidth’,1)
legend (‘IF of \it{x}\rm{(t)}’,’Estimated IF’);
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 4 0 60]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_estimate_noise10dB_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');


figure; 
plot(t(dom1),abs(err0(dom1)),’linewidth’,1);
hold on
plot(t(dom1),abs(err0_s_LFM(dom1)),’r-.’,’linewidth’,1);
%plot(t(dom1),abs(err0_truer_LFM(dom1)),’y’,’linewidth',2);
legend (‘Error for noisy \it{x}\rm{(t)} by sinusoidal-model’,’Error for noisy \it{x}\rm{(t)} by linear chirp-model’);
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.5]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_noise10dB_monocomponent_LFM_gs_1over16_sample_1over128_Oct16_2020.png');






%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% another one component signal of IF cosine
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 


%gs=1/16, del_f=1/8; error noiseless [sinuosida, smooth five-point chirp, 5-point chirp, true r]=[0.0667, 0.0119, 0.0187, 0.0011]
%gs=1/16, del_f=1/8; error noise 10dB,  [0.1147, 0.0920, 0.0931, 0.0928]
%gs=1/16, del_f=1/8; error noise 20dB,  [0.0675 0.0148, 0.0200, 0.0093]
%gs=1/16, del_f=1/8; error noise 15dB,  [0.0731, 0.0307, 0.0334, 0.0293]

clear all; 
close all;
clc;

t=0:1/128:8-1/128; del_t=1/128;
 f02=exp(-0.1*t).*cos(2*pi*(20*t+0.1*t.^2)); 
 f01=log(10+sqrt(t)).*cos(2*pi*(16*t+0.5*cos(4*t)));
  
%note Oct 2020, change back f01 f02, Ph1<Ph2  note: July 2020 as the Jiang-Suter’s paper, Ph1>Ph2 

  Ph2=20*t+0.1*t.^2; 
  der_Ph2=20+0.2*t;
r2=0.2;  

Ph1=16*t+0.5*cos(4*t); 
  der_Ph1=16-2*sin(4*t);
  r1=-8*cos(4*t); 

xx0=f01;

load randn1024.mat; 

rn1=rn1024(1,:); 

clear randn1024.mat; 

%%%%%%%%%%%%%%%%% dB=15 %%%%%%%%%%%%%%%%%
bd=15; c=norm(xx0)/norm(rn1)/(10^(bd/10)); 

xx=xx0+c*rn1;


gs=1/16;   

del_f=1/8; %choose high resolution 


[VV0,freq]=STFT_fd_highresolu(xx,del_t,del_f,gs);


%figure, imagesc(abs(VV0));

NN1=ceil(der_Ph1/del_f);

%NN2=ceil(der_Ph2/del_f);
%hold on; plot(NN1); plot(NN2);  


N=max(size(t)); 

fr0=find_column_max(abs(VV0))*del_f;
%ph_fr0=cumsum(fr0)*del_t;

rfr0=fr0/del_f; 
 for j=1:N
    xr(j)=VV0(rfr0(j),j);
 end 

%bb0=floor(1/del_t/10); 
%QQ0=polyfit(t(bb0/2:end-bb0/2+1),fr0(bb0/2:end-bb0/2+1),3);
%r1_est=QQ0(3)

%%%%% 3-point formula estimation of r1  
%rr1=(fr0(3:end)-fr0(1:end-2))/(2*del_t);
%r1_est0=[rr1(1) rr1 rr1(end)];  

%%%%%%% five-point formula for middle points, there-pint formula for end points
 r1_five=1/(12*del_t)*(fr0(1:end-4)-8*fr0(2:end-3)+8*fr0(4:end-1)-fr0(5:end));
 rm1_12=(fr0(3)-fr0(1))/(2*del_t);rm1_N=(fr0(end)-fr0(end-2))/(2*del_t);
 r1_est0=[rm1_12 rm1_12 r1_five rm1_N rm1_N]; 

 r1_est00=(r1_est0(1:end-4)+4*r1_est0(2:end-3)+6*r1_est0(3:end-2)+4*r1_est0(4:end-1)+r1_est0(5:end))/16;
 r1_est=[r1_est0(1:2) r1_est00, r1_est0(end-1:end)];

%smooth fr0 first 
Fr00=(fr0(1:end-4)+4*fr0(2:end-3)+6*fr0(3:end-2)+4*fr0(4:end-1)+fr0(5:end))/16;

Fr0=[fr0(1:2) Fr00, fr0(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr0(1:end-4)-8*Fr0(2:end-3)+8*Fr0(4:end-1)-Fr0(5:end));
 Rm1_12=(Fr0(3)-Fr0(1))/(2*del_t);Rm1_N=(Fr0(end)-Fr0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

% for complex signal: xr_LFM=sqrt(1-i*2*pi*gs^2*r1_est).*xr; xr_s_LFM=sqrt(1-i*2*pi*gs^2*R1_est).*xr; xtruer_LFM=sqrt(1-i*2*pi*gs^2*r1).*xr;

% for real signal xx

xr_LFM=2*real(sqrt(1-i*2*pi*gs^2*r1_est).*xr); xr_s_LFM=2*real(sqrt(1-i*2*pi*gs^2*R1_est).*xr); xtruer_LFM=2*real(sqrt(1-i*2*pi*gs^2*r1).*xr);

  

% complex signal: err0=xr-xx; 
% real signal
err0=2*real(xr)-xx; 

err0_LFM=xr_LFM-xx; err0_s_LFM=xr_s_LFM-xx; err0_truer_LFM=xtruer_LFM-xx;  %Ierr0=Ixr-xx;  

figure, plot(abs(err0));figure, plot(abs(err0_LFM)); figure, plot(abs(err0_s_LFM)); figure, plot(abs(err0_truer_LFM));

%f01=f02; 

dom1=[floor(N/8)+1:(N-floor(N/8))];

norm(err0(dom1))/norm(f01(dom1))
norm(err0_s_LFM(dom1))/norm(f01(dom1))
norm(err0_LFM(dom1))/norm(f01(dom1))
norm(err0_truer_LFM(dom1))/norm(f01(dom1))

figure, plot(abs(err0(dom1))),
figure, plot(abs(err0_LFM(dom1))),
figure, plot(abs(err0_s_LFM(dom1))),
figure, plot(abs(err0_truer_LFM(dom1))),

% pictures for paper 

% noiseless

figure, plot(t, f01,’linewidth’,1)
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude’,’FontSize',20);
axis([0 8 -3 3]);
set(gca,'FontSize',20)
print(gcf,’-dpng‘,’waveform_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, der_Ph1,’linewidth',2)
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 8 0 50]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(der_Ph1),’linewidth’,1)
hold on,  plot(t, abs(fr0),’r-.’,’linewidth’,1)
legend (‘IF of \it{y}\rm{(t)}’,’Estimated IF’);
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 8 13 20]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_estimate_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');


figure; 
plot(t(dom1),abs(err0(dom1)),’linewidth’,1);
hold on
plot(t(dom1),abs(err0_s_LFM(dom1)),’r’,’linewidth’,1);
%plot(t(dom1),abs(err0_truer_LFM(dom1)),’y’,’linewidth’,1);
legend (‘Error for \it{y}\rm{(t)} by sinusoidal-model’,’Error for \it{y}\rm{(t)} by linear chirp-model’);
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.3]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');


figure; 
plot(t(dom1),abs(err0_truer_LFM(dom1)),’linewidth’,1);
legend ('Error by linear chirp-model with ground truth \phi^{\prime\prime}(\it{t}{\rm)}');
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.01]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_truer_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');


%%%%%% noisy dB=15
figure, plot(t, xx-xx0,’linewidth’,1)
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude’,’FontSize',20);
axis([0 8 -0.2 0.2]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’noise_15dB_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(fr0-der_Ph1),’linewidth',2)
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 8 0 0.1]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_error_noise15dB_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');

figure, plot(t, abs(der_Ph1),’linewidth’,1)
hold on,  plot(t, abs(fr0),’r-.’,’linewidth’,1)
legend (‘IF of \it{y}\rm{(t)}’,’Estimated IF’);
xlabel('Time (s)','FontSize',20);
ylabel('Frequency (Hz)','FontSize',20);
axis([0 8 13 20]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’IF_estimate_noise15dB_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');


figure; 
plot(t(dom1),abs(err0(dom1)),’linewidth’,1);
hold on
plot(t(dom1),abs(err0_s_LFM(dom1)),’r-.’,’linewidth’,1);
%plot(t(dom1),abs(err0_truer_LFM(dom1)),’y’,’linewidth',2);
legend (‘Error for noisy \it{y}\rm{(t)} by sinusoidal-model’,’Error for noisy \it{y}\rm{(t)} by linear chirp-model’);
set(legend,'FontName','Times New Roman')
xlabel('Time (s)','FontSize',20);
ylabel('Amplitude','FontSize',20);
axis([t(dom1(1)) t(dom1(end)) 0 0.5]);
set(gca,'FontSize',20)
print(gcf,'-dpng‘,’ASFTF_error_noise15dB_monocomponent_cosine_gs_1over16_sample_1over128_Oct16_2020.png');



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%  two-component LMF real signal 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


clear all; 
close all;
clc;


t=0:1/128:1-1/128; del_t=1/128; N=max(size(t)); 

%Ph2=13*t+1/2*20*t.^2; der_Ph2=13*ones(size(t))+20*t; r2=20;
%Ph1=9*t+1/2*10*t.^2; der_Ph1=9*ones(size(t))+10*t; r1=10;

%%%% [sinuosida, smooth five-point chirp, true r]
% gs=1/16, def_f=1/8; [0.3254, 0.0308, 0.0123]
% error ci_2, def_f=1/8; [0.1458 0.0264, 0.0090]; %for del_t=1/256, ci2, def_f=1/8, error=[0.1451, 0.0379, 0.0093]; 

% noise 10 dB
% gs=1/16, def_f=1/8; [0.3495, 0.0755,    0.0622];
% error ci_2, def_f=1/8; [0.1765, 0.0974, 0.0793];

Ph2=20*t+1/2*18*t.^2; der_Ph2=20*ones(size(t))+18*t; r2=18;
Ph1=10*t+1/2*10*t.^2; der_Ph1=10*ones(size(t))+10*t; r1=10;

%f01=exp(i*2*pi*Ph1);
%f02=exp(i*2*pi*Ph2);

f01=cos(2*pi*Ph1);
f02=cos(2*pi*Ph2);

%%%%%% paper LCHJJ adaptive FSST
%t=0:1/256:1-1/256; del_t=1/256; N=256;
%c1 = 12;c2 =34;r1 = 50;r2 =64; % the one for adaptive wavelet-based SST
% r1 = 10;r2 =10; c1 = 18;c2 =8;% the one for adaptive wavelet-based SST
% f01 = cos(2*pi*(c1*t+r1/2*t.^2));
% f02= cos(2*pi*(c2*t+r2/2*t.^2));
%f1 = c1+r1*t; f2 = c2+r2*t; der_Ph1=f1; der_Ph2=f2; 


xx0=f01+f02; 


load randn128.mat; 

rn1=rn128(1,:); 

clear randn128.mat; 

%%%%%%%%%%%%%%%%% dB=10 %%%%%%%%%%%%%%%%%
bd=10; c=norm(xx0)/norm(rn1)/(10^(bd/10)); 

xx=xx0+c*rn1*0;

gs=1/16; % gs=1/8, ok, not as good as 1/16

%gs=1/32;or gs=1/4 % very bad


if length(gs)==1;
    gs = ones(1,N)*gs;
end

f1=der_Ph1; f2=der_Ph2; 
%lmd = 1/5.2;    %%duration
lmd=1/3; 
arfa = 1/(2*pi)*sqrt(2*log(1/lmd)); 
ci_1 = arfa./(f2-f1);        % Eq.(47)

Ak = 2*pi*arfa*(abs(r1) + abs(r2));  % normalized
if length(Ak)==1;
    Ak = ones(1,N)*Ak;
end
Bk = (f2-f1);
Ck = sqrt(Bk.^2-8*arfa*Ak);
for bb = 1:N
    if Ak(bb)~=0 && real(Ck(bb)) == Ck(bb)
        ci_2(bb) = max(1/N,(Bk(bb)-Ck(bb))/(2*Ak(bb)));
    else
        ci_2(bb) = ci_1(bb);
    end
end
  
%gs=ci_2;

del_f=1/8; 

%[VV0,freq]=STFT_fd_highresolu(xx,del_t,del_f,gs);

[VV0,freq]=Adp_STFT_fd_highresolu(xx,del_t,del_f,gs);

figure, imagesc(abs(VV0(1:end,:)));

NN1=ceil(der_Ph1/del_f);

NN2=ceil(der_Ph2/del_f);
hold on; plot(NN1); plot(NN2);  

N=max(size(t)); 


fr1_0=find_column_max_varyL0(abs(VV0),NN1,10)*del_f;
%ph_fr1_0=cumsum(fr1_0)*del_t;

fr2_0=find_column_max_varyL0(abs(VV0),NN2,10)*del_f;

rfr1_0=fr1_0/del_f;
 rfr2_0=fr2_0/del_f;

 for j=1:N
    xr1(j)=VV0(rfr1_0(j),j); xr2(j)=VV0(rfr2_0(j),j); 
end 

%smooth fr1_0 first 
Fr1_00=(fr1_0(1:end-4)+4*fr1_0(2:end-3)+6*fr1_0(3:end-2)+4*fr1_0(4:end-1)+fr1_0(5:end))/16;

Fr1_0=[fr1_0(1:2) Fr1_00, fr1_0(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

%smooth fr2_0 first 
Fr2_00=(fr2_0(1:end-4)+4*fr2_0(2:end-3)+6*fr2_0(3:end-2)+4*fr2_0(4:end-1)+fr2_0(5:end))/16;

Fr2_0=[fr2_0(1:2) Fr2_00, fr2_0(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R2_five=1/(12*del_t)*(Fr2_0(1:end-4)-8*Fr2_0(2:end-3)+8*Fr2_0(4:end-1)-Fr2_0(5:end));
 Rm2_12=(Fr2_0(3)-Fr2_0(1))/(2*del_t);Rm2_N=(Fr2_0(end)-Fr2_0(end-2))/(2*del_t);
 R2_est0=[Rm2_12 Rm2_12 R2_five Rm2_N Rm2_N];

%finally smooth R2_est0
R2_est00=(R2_est0(1:end-4)+4*R2_est0(2:end-3)+6*R2_est0(3:end-2)+4*R2_est0(4:end-1)+R2_est0(5:end))/16;
R2_est=[R2_est0(1:2) R2_est00, R2_est0(end-1:end)];


if length(r1)==1;
    r1 = ones(1,N)*r1;
end

if length(r2)==1;
    r2 = ones(1,N)*r2;
end

xr1_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1); x1truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1);
xr2_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R2_est).*xr2); x2truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r2).*xr2);

err1_0=2*real(xr1)-f01; err1_0_s_LFM=xr1_s_LFM-f01; err1_0_truer_LFM=x1truer_LFM-f01; 
err2_0=2*real(xr2)-f02; err2_0_s_LFM=xr2_s_LFM-f02; err2_0_truer_LFM=x2truer_LFM-f02; 

figure, plot(abs(err1_0)); figure, plot(abs(err1_0_s_LFM)); figure, plot(abs(err1_0_truer_LFM));
figure, plot(abs(err2_0)); figure, plot(abs(err2_0_s_LFM)); figure, plot(abs(err2_0_truer_LFM));


dom1=[floor(N/8)+1:(N-floor(N/8))];

norm(err1_0(dom1))/norm(f01(dom1))+norm(err2_0(dom1))/norm(f02(dom1))
norm(err1_0_s_LFM(dom1))/norm(f01(dom1))+norm(err2_0_s_LFM(dom1))/norm(f02(dom1))
norm(err1_0_truer_LFM(dom1))/norm(f01(dom1))+norm(err2_0_truer_LFM(dom1))/norm(f02(dom1))

figure, plot(abs(err1_0(dom1))),
figure, plot(abs(err1_0_s_LFM(dom1))),
figure, plot(abs(err1_0_truer_LFM(dom1))),


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%
% one by one  two-components of LFMs, 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% no change for gs=1/16; 

% change for gs=ci_2, noiseless X1 error=
%[ 0.0519, 0.0129, 0.0046
%  0.0516, 0.0066, 0.0022
%  0.0516, 0.0054, 0.0022
%  0.0516, 0.0053, 0.0022
%  0.0516, 0.0052, 0.0022]

%X2 error=
%[0.0969, 0.0142,0.0045
% 0.0941, 0.0089,0.0013
% 0.0941, 0.0110,0.0013
% 0.0941, 0.0110,0.0013]; 


% gs=ci_2, 10dB noise: X1 error=
%[0.0712, 0.0481, 0.0393
% 0.0708, 0.0467, 0.0386
% 0.0708, 0.0462, 0.0386
% 0.0708, 0.0461, 0.0385
% 0.0708, 0.0461, 0.0385]
%x2 error=
%[0.1078,0.0483,0.0400
% 0.1052,0.0482,0.0392
% 0.1052,0.0482,0.0392
% 0.1052,0.0482,0.0392]


clear all; 
close all;
clc;


t=0:1/128:1-1/128; del_t=1/128; N=max(size(t)); 

%Ph2=13*t+1/2*20*t.^2; der_Ph2=13*ones(size(t))+20*t; r2=20;
%Ph1=9*t+1/2*10*t.^2; der_Ph1=9*ones(size(t))+10*t; r1=10;

%%%% [sinuosida, smooth five-point chirp, true r]
% gs=1/16, def_f=1/8; [0.3254, 0.0308, 0.0123]
% error ci_2, def_f=1/8; [0.1458 0.0264, 0.0090]


Ph2=20*t+1/2*18*t.^2; der_Ph2=20*ones(size(t))+18*t; r2=18;
Ph1=10*t+1/2*10*t.^2; der_Ph1=10*ones(size(t))+10*t; r1=10;

%f01=exp(i*2*pi*Ph1);
%f02=exp(i*2*pi*Ph2);

f01=cos(2*pi*Ph1);
f02=cos(2*pi*Ph2);

%%%%%% paper LCHJJ adaptive FSST
%t=0:1/256:1-1/256; del_t=1/256; N=256;
%c1 = 12;c2 =34;r1 = 50;r2 =64; % the one for adaptive wavelet-based SST
% r1 = 10;r2 =10; c1 = 18;c2 =8;% the one for adaptive wavelet-based SST
% f01 = cos(2*pi*(c1*t+r1/2*t.^2));
% f02= cos(2*pi*(c2*t+r2/2*t.^2));
%f1 = c1+r1*t; f2 = c2+r2*t; der_Ph1=f1; der_Ph2=f2; 


xx0=f01+f02; 

%gs=1/16; % gs=1/8, ok, not as good as 1/16

%gs=1/32;or gs=1/4 % very bad

load randn128.mat; 

rn1=rn128(1,:); 

clear randn128.mat; 

%%%%%%%%%%%%%%%%% dB=10 %%%%%%%%%%%%%%%%%
bd=10; c=norm(xx0)/norm(rn1)/(10^(bd/10)); 

xx=xx0+c*rn1;



f1=der_Ph1; f2=der_Ph2; 
%lmd = 1/5.2;    %%duration
lmd=1/3; 
arfa = 1/(2*pi)*sqrt(2*log(1/lmd)); 

ci_1 = arfa./(f2-f1);        % Eq.(47)

Ak = 2*pi*arfa*(abs(r1) + abs(r2));  % normalized
if length(Ak)==1;
    Ak = ones(1,N)*Ak;
end
Bk = (f2-f1);
Ck = sqrt(Bk.^2-8*arfa*Ak);
for bb = 1:N
    if Ak(bb)~=0 && real(Ck(bb)) == Ck(bb)
        ci_2(bb) = max(1/N,(Bk(bb)-Ck(bb))/(2*Ak(bb)));
    else
        ci_2(bb) = ci_1(bb);
    end
end
  
%gs=ci_2;

gs=ci_1;


del_f=1/8; 

%[VV0,freq]=STFT_fd_highresolu(xx,del_t,del_f,gs);

[VV0,freq]=Adp_STFT_fd_highresolu(xx,del_t,del_f,gs);

figure, imagesc(abs(VV0(1:end,:)));

NN1=ceil(der_Ph1/del_f);

NN2=ceil(der_Ph2/del_f);
hold on; plot(NN1); plot(NN2);  

N=max(size(t)); 

%if length(gs)==1;
%    gs = ones(1,N)*gs;
%end
if length(r1)==1;
    r1 = ones(1,N)*r1;
end
if length(r2)==1;
    r2 = ones(1,N)*r2;
end


fr1_0=find_column_max_varyL0(abs(VV0),NN1,10)*del_f;
%ph_fr1_0=cumsum(fr1_0)*del_t;

rfr1_0=fr1_0/del_f;

 for j=1:N
    xr1_0(j)=VV0(rfr1_0(j),j); 
end 

%smooth fr1_0 first 
Fr1_00=(fr1_0(1:end-4)+4*fr1_0(2:end-3)+6*fr1_0(3:end-2)+4*fr1_0(4:end-1)+fr1_0(5:end))/16;

Fr1_0=[fr1_0(1:2) Fr1_00, fr1_0(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

xr1_0_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1_0); 
xr1_0truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1_0);


err1_0=2*real(xr1_0)-f01; err1_0_s_LFM=xr1_0_s_LFM-f01; err1_0_truer_LFM=xr1_0truer_LFM-f01; 

figure, plot(abs(err1_0)); figure, plot(abs(err1_0_s_LFM)); figure, plot(abs(err1_0_truer_LFM));

dom1=[floor(N/8)+1:(N-floor(N/8))];

norm(err1_0(dom1))/norm(f01(dom1)), %+norm(err2_0(dom1))/norm(f02(dom1))
norm(err1_0_s_LFM(dom1))/norm(f01(dom1)), %+norm(err2_0_s_LFM(dom1))/norm(f02(dom1))
norm(err1_0_truer_LFM(dom1))/norm(f01(dom1)), %+norm(err2_0_truer_LFM(dom1))/norm(f02(dom1))

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do second component after removing x1_0
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f02n_sinu=xx-2*real(xr1_0);
f02n_sLFM=xx-xr1_0_s_LFM;
f02n_truer=xx-xr1_0truer_LFM;

%[VV20n,freq]=STFT_fd_highresolu(f02n_sinu,del_t,del_f,gs);
%[VV20n_sLFM,freq]=STFT_fd_highresolu(f02n_sLFM,del_t,del_f,gs);
%[VV20n_truer,freq]=STFT_fd_highresolu(f02n_truer,del_t,del_f,gs);

[VV20n,freq]=Adp_STFT_fd_highresolu(f02n_sinu,del_t,del_f,gs);
[VV20n_sLFM,freq]=Adp_STFT_fd_highresolu(f02n_sLFM,del_t,del_f,gs);
[VV20n_truer,freq]=Adp_STFT_fd_highresolu(f02n_truer,del_t,del_f,gs);


fr2_0n=find_column_max_varyL0(abs(VV20n),NN2,10)*del_f;
fr2_0n_sLFM=find_column_max_varyL0(abs(VV20n_sLFM),NN2,10)*del_f;
fr2_0n_truer=find_column_max_varyL0(abs(VV20n_truer),NN2,10)*del_f;


rfr2_0n=fr2_0n/del_f;rfr2_0n_sLFM=fr2_0n_sLFM/del_f;rfr2_0n_truer=fr2_0n_truer/del_f;

 for j=1:N
    xr2_0n(j)=VV20n(rfr2_0n(j),j); xr2_0n_sLFM(j)=VV20n_sLFM(rfr2_0n_sLFM(j),j);xr2_0n_truer(j)=VV20n_truer(rfr2_0n_truer(j),j);
end 


%smooth fr2_0 first 
Fr2_00=(fr2_0n_sLFM(1:end-4)+4*fr2_0n_sLFM(2:end-3)+6*fr2_0n_sLFM(3:end-2)+4*fr2_0n_sLFM(4:end-1)+fr2_0n(5:end))/16;

Fr2_0=[fr2_0n_sLFM(1:2) Fr2_00, fr2_0n_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R2_five=1/(12*del_t)*(Fr2_0(1:end-4)-8*Fr2_0(2:end-3)+8*Fr2_0(4:end-1)-Fr2_0(5:end));
 Rm2_12=(Fr2_0(3)-Fr2_0(1))/(2*del_t);Rm2_N=(Fr2_0(end)-Fr2_0(end-2))/(2*del_t);
 R2_est0=[Rm2_12 Rm2_12 R2_five Rm2_N Rm2_N];

%finally smooth R2_est0
R2_est00=(R2_est0(1:end-4)+4*R2_est0(2:end-3)+6*R2_est0(3:end-2)+4*R2_est0(4:end-1)+R2_est0(5:end))/16;
R2_est=[R2_est0(1:2) R2_est00, R2_est0(end-1:end)];

Xr2_0n_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R2_est).*xr2_0n_sLFM); 
Xr2_0n_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r2).*xr2_0n_truer);

err2_0n=2*real(xr2_0n)-f02; err2_0n_sLFM=Xr2_0n_s_LFM-f02; err2_0n_truer_LFM=Xr2_0n_truer_LFM-f02; 

figure, plot(abs(err2_0n)); figure, plot(abs(err2_0n_sLFM)); figure, plot(abs(err2_0n_truer_LFM));

norm(err2_0n(dom1))/norm(f02(dom1))
norm(err2_0n_sLFM(dom1))/norm(f02(dom1))
norm(err2_0n_truer_LFM(dom1))/norm(f02(dom1))

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do first component again after removing x2_0n
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f01n_sinu=xx-2*real(xr2_0n);
f01n_sLFM=xx-Xr2_0n_s_LFM;
f01n_truer=xx-Xr2_0n_truer_LFM;

%[VV10n,freq]=STFT_fd_highresolu(f01n_sinu,del_t,del_f,gs);
%[VV10n_sLFM,freq]=STFT_fd_highresolu(f01n_sLFM,del_t,del_f,gs);
%[VV10n_truer,freq]=STFT_fd_highresolu(f01n_truer,del_t,del_f,gs);

[VV10n,freq]=Adp_STFT_fd_highresolu(f01n_sinu,del_t,del_f,gs);
[VV10n_sLFM,freq]=Adp_STFT_fd_highresolu(f01n_sLFM,del_t,del_f,gs);
[VV10n_truer,freq]=Adp_STFT_fd_highresolu(f01n_truer,del_t,del_f,gs);

fr1_0n=find_column_max_varyL0(abs(VV10n),NN1,10)*del_f;
fr1_0n_sLFM=find_column_max_varyL0(abs(VV10n_sLFM),NN1,10)*del_f;
fr1_0n_truer=find_column_max_varyL0(abs(VV10n_truer),NN1,10)*del_f;


rfr1_0n=fr1_0n/del_f;rfr1_0n_sLFM=fr1_0n_sLFM/del_f;rfr1_0n_truer=fr1_0n_truer/del_f;

 for j=1:N
    xr1_0n(j)=VV10n(rfr1_0n(j),j); xr1_0n_sLFM(j)=VV10n_sLFM(rfr1_0n_sLFM(j),j);xr1_0n_truer(j)=VV10n_truer(rfr1_0n_truer(j),j);
end 


%smooth fr1_0 first 
Fr1_00=(fr1_0n_sLFM(1:end-4)+4*fr1_0n_sLFM(2:end-3)+6*fr1_0n_sLFM(3:end-2)+4*fr1_0n_sLFM(4:end-1)+fr1_0n(5:end))/16;

Fr1_0=[fr1_0n_sLFM(1:2) Fr1_00, fr1_0n_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

Xr1_0n_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1_0n_sLFM); 
Xr1_0n_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1_0n_truer);

err1_0n=2*real(xr1_0n)-f01; err1_0n_sLFM=Xr1_0n_s_LFM-f01; err1_0n_truer_LFM=Xr1_0n_truer_LFM-f01; 

figure, plot(abs(err1_0n)); figure, plot(abs(err1_0n_sLFM)); figure, plot(abs(err1_0n_truer_LFM));

norm(err1_0n(dom1))/norm(f01(dom1))
norm(err1_0n_sLFM(dom1))/norm(f01(dom1))
norm(err1_0n_truer_LFM(dom1))/norm(f01(dom1))


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do second component again after removing x1_0n
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f02nn_sinu=xx-2*real(xr1_0n);
f02nn_sLFM=xx-Xr1_0n_s_LFM;
f02nn_truer=xx-Xr1_0n_truer_LFM;

%[VV20nn,freq]=STFT_fd_highresolu(f02nn_sinu,del_t,del_f,gs);
%[VV20nn_sLFM,freq]=STFT_fd_highresolu(f02nn_sLFM,del_t,del_f,gs);
%[VV20nn_truer,freq]=STFT_fd_highresolu(f02nn_truer,del_t,del_f,gs);

[VV20nn,freq]=Adp_STFT_fd_highresolu(f02nn_sinu,del_t,del_f,gs);
[VV20nn_sLFM,freq]=Adp_STFT_fd_highresolu(f02nn_sLFM,del_t,del_f,gs);
[VV20nn_truer,freq]=Adp_STFT_fd_highresolu(f02nn_truer,del_t,del_f,gs);



fr2_0nn=find_column_max_varyL0(abs(VV20nn),NN2,10)*del_f;
fr2_0nn_sLFM=find_column_max_varyL0(abs(VV20nn_sLFM),NN2,10)*del_f;
fr2_0nn_truer=find_column_max_varyL0(abs(VV20nn_truer),NN2,10)*del_f;

rfr2_0nn=fr2_0nn/del_f;rfr2_0nn_sLFM=fr2_0nn_sLFM/del_f;rfr2_0nn_truer=fr2_0nn_truer/del_f;

 for j=1:N
    xr2_0nn(j)=VV20nn(rfr2_0nn(j),j); xr2_0nn_sLFM(j)=VV20nn_sLFM(rfr2_0nn_sLFM(j),j);xr2_0nn_truer(j)=VV20nn_truer(rfr2_0nn_truer(j),j);
end 


%smooth fr2_0 first 
Fr2_00=(fr2_0nn_sLFM(1:end-4)+4*fr2_0nn_sLFM(2:end-3)+6*fr2_0nn_sLFM(3:end-2)+4*fr2_0nn_sLFM(4:end-1)+fr2_0nn(5:end))/16;

Fr2_0=[fr2_0nn_sLFM(1:2) Fr2_00, fr2_0nn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R2_five=1/(12*del_t)*(Fr2_0(1:end-4)-8*Fr2_0(2:end-3)+8*Fr2_0(4:end-1)-Fr2_0(5:end));
 Rm2_12=(Fr2_0(3)-Fr2_0(1))/(2*del_t);Rm2_N=(Fr2_0(end)-Fr2_0(end-2))/(2*del_t);
 R2_est0=[Rm2_12 Rm2_12 R2_five Rm2_N Rm2_N];

%finally smooth R2_est0
R2_est00=(R2_est0(1:end-4)+4*R2_est0(2:end-3)+6*R2_est0(3:end-2)+4*R2_est0(4:end-1)+R2_est0(5:end))/16;
R2_est=[R2_est0(1:2) R2_est00, R2_est0(end-1:end)];

Xr2_0nn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R2_est).*xr2_0nn_sLFM); 
Xr2_0nn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r2).*xr2_0nn_truer);

err2_0nn=2*real(xr2_0nn)-f02; err2_0nn_sLFM=Xr2_0nn_s_LFM-f02; err2_0nn_truer_LFM=Xr2_0nn_truer_LFM-f02; 

figure, plot(abs(err2_0nn)); figure, plot(abs(err2_0nn_sLFM)); figure, plot(abs(err2_0nn_truer_LFM));

norm(err2_0nn(dom1))/norm(f02(dom1))
norm(err2_0nn_sLFM(dom1))/norm(f02(dom1))
norm(err2_0nn_truer_LFM(dom1))/norm(f02(dom1))



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do first component again again after removing x2_0nn
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f01nn_sinu=xx-2*real(xr2_0nn);
f01nn_sLFM=xx-Xr2_0nn_s_LFM;
f01nn_truer=xx-Xr2_0nn_truer_LFM;

%[VV10nn,freq]=STFT_fd_highresolu(f01nn_sinu,del_t,del_f,gs);
%[VV10nn_sLFM,freq]=STFT_fd_highresolu(f01nn_sLFM,del_t,del_f,gs);
%[VV10nn_truer,freq]=STFT_fd_highresolu(f01nn_truer,del_t,del_f,gs);


[VV10nn,freq]=Adp_STFT_fd_highresolu(f01nn_sinu,del_t,del_f,gs);
[VV10nn_sLFM,freq]=Adp_STFT_fd_highresolu(f01nn_sLFM,del_t,del_f,gs);
[VV10nn_truer,freq]=Adp_STFT_fd_highresolu(f01nn_truer,del_t,del_f,gs);


fr1_0nn=find_column_max_varyL0(abs(VV10nn),NN1,10)*del_f;
fr1_0nn_sLFM=find_column_max_varyL0(abs(VV10nn_sLFM),NN1,10)*del_f;
fr1_0nn_truer=find_column_max_varyL0(abs(VV10nn_truer),NN1,10)*del_f;


rfr1_0nn=fr1_0nn/del_f;rfr1_0nn_sLFM=fr1_0nn_sLFM/del_f;rfr1_0nn_truer=fr1_0nn_truer/del_f;

 for j=1:N
    xr1_0nn(j)=VV10nn(rfr1_0nn(j),j); xr1_0nn_sLFM(j)=VV10nn_sLFM(rfr1_0nn_sLFM(j),j);xr1_0nn_truer(j)=VV10nn_truer(rfr1_0nn_truer(j),j);
end 


%smooth fr1_0 first 
Fr1_00=(fr1_0nn_sLFM(1:end-4)+4*fr1_0nn_sLFM(2:end-3)+6*fr1_0nn_sLFM(3:end-2)+4*fr1_0nn_sLFM(4:end-1)+fr1_0nn(5:end))/16;

Fr1_0=[fr1_0nn_sLFM(1:2) Fr1_00, fr1_0nn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

Xr1_0nn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1_0nn_sLFM); 
Xr1_0nn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1_0nn_truer);

err1_0nn=2*real(xr1_0nn)-f01; err1_0nn_sLFM=Xr1_0nn_s_LFM-f01; err1_0nn_truer_LFM=Xr1_0nn_truer_LFM-f01; 

figure, plot(abs(err1_0nn)); figure, plot(abs(err1_0nn_sLFM)); figure, plot(abs(err1_0nn_truer_LFM));

norm(err1_0nn(dom1))/norm(f01(dom1))
norm(err1_0nn_sLFM(dom1))/norm(f01(dom1))
norm(err1_0nn_truer_LFM(dom1))/norm(f01(dom1))


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do second component again again after removing x1_0nn
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f02nnn_sinu=xx-2*real(xr1_0nn);
f02nnn_sLFM=xx-Xr1_0nn_s_LFM;
f02nnn_truer=xx-Xr1_0nn_truer_LFM;

%[VV20nnn,freq]=STFT_fd_highresolu(f02nnn_sinu,del_t,del_f,gs);
%[VV20nnn_sLFM,freq]=STFT_fd_highresolu(f02nnn_sLFM,del_t,del_f,gs);
%[VV20nnn_truer,freq]=STFT_fd_highresolu(f02nnn_truer,del_t,del_f,gs);

[VV20nnn,freq]=Adp_STFT_fd_highresolu(f02nnn_sinu,del_t,del_f,gs);
[VV20nnn_sLFM,freq]=Adp_STFT_fd_highresolu(f02nnn_sLFM,del_t,del_f,gs);
[VV20nnn_truer,freq]=Adp_STFT_fd_highresolu(f02nnn_truer,del_t,del_f,gs);


fr2_0nnn=find_column_max_varyL0(abs(VV20nnn),NN2,10)*del_f;
fr2_0nnn_sLFM=find_column_max_varyL0(abs(VV20nnn_sLFM),NN2,10)*del_f;
fr2_0nnn_truer=find_column_max_varyL0(abs(VV20nnn_truer),NN2,10)*del_f;

rfr2_0nnn=fr2_0nnn/del_f;rfr2_0nnn_sLFM=fr2_0nnn_sLFM/del_f;rfr2_0nnn_truer=fr2_0nnn_truer/del_f;

 for j=1:N
    xr2_0nnn(j)=VV20nnn(rfr2_0nnn(j),j); xr2_0nnn_sLFM(j)=VV20nnn_sLFM(rfr2_0nnn_sLFM(j),j);xr2_0nnn_truer(j)=VV20nnn_truer(rfr2_0nnn_truer(j),j);
end 


%smooth fr2_0 first 
Fr2_00=(fr2_0nnn_sLFM(1:end-4)+4*fr2_0nnn_sLFM(2:end-3)+6*fr2_0nnn_sLFM(3:end-2)+4*fr2_0nnn_sLFM(4:end-1)+fr2_0nnn(5:end))/16;

Fr2_0=[fr2_0nnn_sLFM(1:2) Fr2_00, fr2_0nnn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R2_five=1/(12*del_t)*(Fr2_0(1:end-4)-8*Fr2_0(2:end-3)+8*Fr2_0(4:end-1)-Fr2_0(5:end));
 Rm2_12=(Fr2_0(3)-Fr2_0(1))/(2*del_t);Rm2_N=(Fr2_0(end)-Fr2_0(end-2))/(2*del_t);
 R2_est0=[Rm2_12 Rm2_12 R2_five Rm2_N Rm2_N];

%finally smooth R2_est0
R2_est00=(R2_est0(1:end-4)+4*R2_est0(2:end-3)+6*R2_est0(3:end-2)+4*R2_est0(4:end-1)+R2_est0(5:end))/16;
R2_est=[R2_est0(1:2) R2_est00, R2_est0(end-1:end)];

Xr2_0nnn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R2_est).*xr2_0nnn_sLFM); 
Xr2_0nnn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r2).*xr2_0nnn_truer);

err2_0nnn=2*real(xr2_0nnn)-f02; err2_0nnn_sLFM=Xr2_0nnn_s_LFM-f02; err2_0nnn_truer_LFM=Xr2_0nnn_truer_LFM-f02; 

figure, plot(abs(err2_0nnn)); figure, plot(abs(err2_0nnn_sLFM)); figure, plot(abs(err2_0nnn_truer_LFM));

norm(err2_0nnn(dom1))/norm(f02(dom1))
norm(err2_0nnn_sLFM(dom1))/norm(f02(dom1))
norm(err2_0nnn_truer_LFM(dom1))/norm(f02(dom1))



%%% not needed below: 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do first component again again again after removing x2_0nnn
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f01nnn_sinu=xx-2*real(xr2_0nnn);
f01nnn_sLFM=xx-Xr2_0nnn_s_LFM;
f01nnn_truer=xx-Xr2_0nnn_truer_LFM;

%[VV10nnn,freq]=STFT_fd_highresolu(f01nnn_sinu,del_t,del_f,gs);
%[VV10nnn_sLFM,freq]=STFT_fd_highresolu(f01nnn_sLFM,del_t,del_f,gs);
%[VV10nnn_truer,freq]=STFT_fd_highresolu(f01nnn_truer,del_t,del_f,gs);
[VV10nnn,freq]=Adp_STFT_fd_highresolu(f01nnn_sinu,del_t,del_f,gs);
[VV10nnn_sLFM,freq]=Adp_STFT_fd_highresolu(f01nnn_sLFM,del_t,del_f,gs);
[VV10nnn_truer,freq]=Adp_STFT_fd_highresolu(f01nnn_truer,del_t,del_f,gs);

fr1_0nnn=find_column_max_varyL0(abs(VV10nnn),NN1,10)*del_f;
fr1_0nnn_sLFM=find_column_max_varyL0(abs(VV10nnn_sLFM),NN1,10)*del_f;
fr1_0nnn_truer=find_column_max_varyL0(abs(VV10nnn_truer),NN1,10)*del_f;


rfr1_0nnn=fr1_0nnn/del_f;rfr1_0nnn_sLFM=fr1_0nnn_sLFM/del_f;rfr1_0nnn_truer=fr1_0nnn_truer/del_f;

 for j=1:N
    xr1_0nnn(j)=VV10nnn(rfr1_0nnn(j),j); xr1_0nnn_sLFM(j)=VV10nnn_sLFM(rfr1_0nnn_sLFM(j),j);xr1_0nnn_truer(j)=VV10nnn_truer(rfr1_0nnn_truer(j),j);
end 


%smooth fr1_0 first 
Fr1_00=(fr1_0nnn_sLFM(1:end-4)+4*fr1_0nnn_sLFM(2:end-3)+6*fr1_0nnn_sLFM(3:end-2)+4*fr1_0nnn_sLFM(4:end-1)+fr1_0nnn(5:end))/16;

Fr1_0=[fr1_0nnn_sLFM(1:2) Fr1_00, fr1_0nnn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

Xr1_0nnn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1_0nnn_sLFM); 
Xr1_0nnn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1_0nnn_truer);

err1_0nnn=2*real(xr1_0nnn)-f01; err1_0nnn_sLFM=Xr1_0nnn_s_LFM-f01; err1_0nnn_truer_LFM=Xr1_0nnn_truer_LFM-f01; 

figure, plot(abs(err1_0nnn)); figure, plot(abs(err1_0nnn_sLFM)); figure, plot(abs(err1_0nnn_truer_LFM));

norm(err1_0nnn(dom1))/norm(f01(dom1))
norm(err1_0nnn_sLFM(dom1))/norm(f01(dom1))
norm(err1_0nnn_truer_LFM(dom1))/norm(f01(dom1))


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do second component again again again after removing x1_0nn
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f02nnnn_sinu=xx-2*real(xr1_0nnn);
f02nnnn_sLFM=xx-Xr1_0nnn_s_LFM;
f02nnnn_truer=xx-Xr1_0nnn_truer_LFM;

%[VV20nnnn,freq]=STFT_fd_highresolu(f02nnnn_sinu,del_t,del_f,gs);
%[VV20nnnn_sLFM,freq]=STFT_fd_highresolu(f02nnnn_sLFM,del_t,del_f,gs);
%[VV20nnnn_truer,freq]=STFT_fd_highresolu(f02nnnn_truer,del_t,del_f,gs);

[VV20nnnn,freq]=Adp_STFT_fd_highresolu(f02nnnn_sinu,del_t,del_f,gs);
[VV20nnnn_sLFM,freq]=Adp_STFT_fd_highresolu(f02nnnn_sLFM,del_t,del_f,gs);
[VV20nnnn_truer,freq]=Adp_STFT_fd_highresolu(f02nnnn_truer,del_t,del_f,gs);


fr2_0nnnn=find_column_max_varyL0(abs(VV20nnnn),NN2,10)*del_f;
fr2_0nnnn_sLFM=find_column_max_varyL0(abs(VV20nnnn_sLFM),NN2,10)*del_f;
fr2_0nnnn_truer=find_column_max_varyL0(abs(VV20nnnn_truer),NN2,10)*del_f;

rfr2_0nnnn=fr2_0nnnn/del_f;rfr2_0nnnn_sLFM=fr2_0nnnn_sLFM/del_f;rfr2_0nnnn_truer=fr2_0nnnn_truer/del_f;

 for j=1:N
    xr2_0nnnn(j)=VV20nnnn(rfr2_0nnnn(j),j); xr2_0nnnn_sLFM(j)=VV20nnnn_sLFM(rfr2_0nnnn_sLFM(j),j);xr2_0nnnn_truer(j)=VV20nnnn_truer(rfr2_0nnnn_truer(j),j);
end 


%smooth fr2_0 first 
Fr2_00=(fr2_0nnnn_sLFM(1:end-4)+4*fr2_0nnnn_sLFM(2:end-3)+6*fr2_0nnnn_sLFM(3:end-2)+4*fr2_0nnnn_sLFM(4:end-1)+fr2_0nnnn(5:end))/16;

Fr2_0=[fr2_0nnnn_sLFM(1:2) Fr2_00, fr2_0nnnn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R2_five=1/(12*del_t)*(Fr2_0(1:end-4)-8*Fr2_0(2:end-3)+8*Fr2_0(4:end-1)-Fr2_0(5:end));
 Rm2_12=(Fr2_0(3)-Fr2_0(1))/(2*del_t);Rm2_N=(Fr2_0(end)-Fr2_0(end-2))/(2*del_t);
 R2_est0=[Rm2_12 Rm2_12 R2_five Rm2_N Rm2_N];

%finally smooth R2_est0
R2_est00=(R2_est0(1:end-4)+4*R2_est0(2:end-3)+6*R2_est0(3:end-2)+4*R2_est0(4:end-1)+R2_est0(5:end))/16;
R2_est=[R2_est0(1:2) R2_est00, R2_est0(end-1:end)];

Xr2_0nnnn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R2_est).*xr2_0nnnn_sLFM); 
Xr2_0nnnn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r2).*xr2_0nnnn_truer);

err2_0nnnn=2*real(xr2_0nnnn)-f02; err2_0nnnn_sLFM=Xr2_0nnnn_s_LFM-f02; err2_0nnnn_truer_LFM=Xr2_0nnnn_truer_LFM-f02; 

figure, plot(abs(err2_0nnnn)); figure, plot(abs(err2_0nnnn_sLFM)); figure, plot(abs(err2_0nnnn_truer_LFM));

norm(err2_0nnnn(dom1))/norm(f02(dom1))
norm(err2_0nnnn_sLFM(dom1))/norm(f02(dom1))
norm(err2_0nnnn_truer_LFM(dom1))/norm(f02(dom1))



%%% not needed below: 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%% do first component again again again again after removing x2_0nnnn
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
f01nnnn_sinu=xx-2*real(xr2_0nnnn);
f01nnnn_sLFM=xx-Xr2_0nnnn_s_LFM;
f01nnnn_truer=xx-Xr2_0nnnn_truer_LFM;

%[VV10nnnn,freq]=STFT_fd_highresolu(f01nnnn_sinu,del_t,del_f,gs);
%[VV10nnnn_sLFM,freq]=STFT_fd_highresolu(f01nnnn_sLFM,del_t,del_f,gs);
%[VV10nnnn_truer,freq]=STFT_fd_highresolu(f01nnnn_truer,del_t,del_f,gs);
[VV10nnnn,freq]=Adp_STFT_fd_highresolu(f01nnnn_sinu,del_t,del_f,gs);
[VV10nnnn_sLFM,freq]=Adp_STFT_fd_highresolu(f01nnnn_sLFM,del_t,del_f,gs);
[VV10nnnn_truer,freq]=Adp_STFT_fd_highresolu(f01nnnn_truer,del_t,del_f,gs);

fr1_0nnnn=find_column_max_varyL0(abs(VV10nnnn),NN1,10)*del_f;
fr1_0nnnn_sLFM=find_column_max_varyL0(abs(VV10nnnn_sLFM),NN1,10)*del_f;
fr1_0nnnn_truer=find_column_max_varyL0(abs(VV10nnnn_truer),NN1,10)*del_f;


rfr1_0nnnn=fr1_0nnnn/del_f;rfr1_0nnnn_sLFM=fr1_0nnnn_sLFM/del_f;rfr1_0nnnn_truer=fr1_0nnnn_truer/del_f;

 for j=1:N
    xr1_0nnnn(j)=VV10nnnn(rfr1_0nnnn(j),j); xr1_0nnnn_sLFM(j)=VV10nnnn_sLFM(rfr1_0nnnn_sLFM(j),j);xr1_0nnnn_truer(j)=VV10nnnn_truer(rfr1_0nnnn_truer(j),j);
end 


%smooth fr1_0 first 
Fr1_00=(fr1_0nnnn_sLFM(1:end-4)+4*fr1_0nnnn_sLFM(2:end-3)+6*fr1_0nnnn_sLFM(3:end-2)+4*fr1_0nnnn_sLFM(4:end-1)+fr1_0nnnn(5:end))/16;

Fr1_0=[fr1_0nnnn_sLFM(1:2) Fr1_00, fr1_0nnnn_sLFM(end-1:end)];

%%%%%%% five-point formula for middle points, there-pint formula for end points
 R1_five=1/(12*del_t)*(Fr1_0(1:end-4)-8*Fr1_0(2:end-3)+8*Fr1_0(4:end-1)-Fr1_0(5:end));
 Rm1_12=(Fr1_0(3)-Fr1_0(1))/(2*del_t);Rm1_N=(Fr1_0(end)-Fr1_0(end-2))/(2*del_t);
 R1_est0=[Rm1_12 Rm1_12 R1_five Rm1_N Rm1_N];

%finally smooth R1_est0
R1_est00=(R1_est0(1:end-4)+4*R1_est0(2:end-3)+6*R1_est0(3:end-2)+4*R1_est0(4:end-1)+R1_est0(5:end))/16;
R1_est=[R1_est0(1:2) R1_est00, R1_est0(end-1:end)];

Xr1_0nnnn_s_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*R1_est).*xr1_0nnnn_sLFM); 
Xr1_0nnnn_truer_LFM=2*real(sqrt(1-i*2*pi*gs.^2.*r1).*xr1_0nnnn_truer);

err1_0nnnn=2*real(xr1_0nnnn)-f01; err1_0nnnn_sLFM=Xr1_0nnnn_s_LFM-f01; err1_0nnnn_truer_LFM=Xr1_0nnnn_truer_LFM-f01; 

figure, plot(abs(err1_0nnnn)); figure, plot(abs(err1_0nnnn_sLFM)); figure, plot(abs(err1_0nnnn_truer_LFM));

norm(err1_0nnnn(dom1))/norm(f01(dom1))
norm(err1_0nnnn_sLFM(dom1))/norm(f01(dom1))
norm(err1_0nnnn_truer_LFM(dom1))/norm(f01(dom1))



